Jitter-compensated VHT and its application to WSN clock synchronization

Accurate and energy-efficient clock synchronization is an enabler for many applications of Wireless Sensor Networks. A fine-grained synchronization is beneficial both at the system level, for example to favor deterministic radio protocols, and at the application level, when network-wide event timestamping is required. However, there is a tradeoff between the resolution of a WSN node's timekeeping device and its energy consumption. The Virtual High-resolution Timer (VHT) is an innovative solution, that was proposed to overcome this tradeoff. It combines a high-resolution oscillator to a low-power one, turning off the former when not needed. In this paper we improve VHT by first identifying the jitter of the low-power oscillator as the current limit to the technique, and then proposing an enhanced solution that synchronizes the fast and the slow clock, rejecting the said jitter. The improved VHT is also less demanding than the original technique in terms of hardware resources. Experimental results show the achieved advantages in terms of accuracy.

==> img/flopsyncvht-power-trace.csv <==
0,0
0.00010000000000000005,4
0.00020000000000000001,2
0.00030000000000000003,17.333333333333336
0.00040000000000182815,17.333333333333336
0.00050000000000000001,24.000000000000004
0.00060000000000000006,17.666666666666668
0.00069999999999999999,17.666666666666668
0.00080000000000000004,20.666666666666668
0.00089999999999999998,29.000000000000004
0.001,28.333333333333336
0.0011000000000000001,28.333333333333336
0.0012000000000000001,28.666666666666671
0.0012999999999999999,28.666666666666671
0.0014,28.333333333333336
0.0015,28.333333333333336
0.0015999999999999999,29.000000000000004
0.0016999999999999999,29.000000000000004
0.0018,29.000000000000004
0.0019,29.000000000000004
0.002,29.000000000000004
0.0020999999999999999,29.000000000000004
0.0022000000000000001,28.666666666666671
0.0023,28.666666666666671
0.0024000000000000002,29.000000000000004
0.0025000000000000001,29.000000000000004
0.0026000000000000003,28.666666666666671
0.0027000000000000001,28.666666666666671
0.0028,29.333333333333336
0.0029000000000000002,29.333333333333336
0.0030000000000000001,28.666666666666671
0.0031000000000000003,28.666666666666671
0.0032000000000000002,28.666666666666671
0.0033,28.666666666666671
0.0034000000000000002,29.000000000000004
0.0035000000000000001,29.000000000000004
0.0036000000000000003,29.000000000000004
0.0037000000000000002,29.000000000000004
0.0038,29.000000000000004
0.0039000000000000003,29.000000000000004
0.0040000000000000001,28.666666666666671
0.0041000000000000003,28.666666666666671
0.0041999999999999997,28.666666666666671
0.0043,28.666666666666671
0.0044000000000000003,28.666666666666671
0.0045000000000000005,28.666666666666671
0.0045999999999999999,29.333333333333336
0.0047000000000000002,29.333333333333336
0.0048000000000000004,28.666666666666671
0.0048999999999999998,28.666666666666671
0.0050000000000000001,29.333333333333336
0.0051000000000000004,29.333333333333336
0.0051999999999999998,29.333333333333336
0.0053,29.333333333333336
0.0054000000000000003,29.333333333333336
0.0055000000000000005,29.333333333333336
0.0055999999999999999,29.000000000000004
0.0057000000000000002,29.000000000000004
0.0058000000000000005,29.000000000000004
0.0058999999999999999,29.000000000000004
0.0060000000000000001,29.333333333333336
0.0061000000000000004,29.333333333333336
0.0061999999999999998,29.333333333333336
0.0063,29.333333333333336
0.0064000000000000003,29.000000000000004
0.0065000000000000006,29.000000000000004
0.0066,29.333333333333336
0.0067000000000000002,29.333333333333336
0.0068000000000000005,29.000000000000004
0.0068999999999999999,29.000000000000004
0.0070000000000000001,26.000000000000004
0.0071000000000000004,36.333333333333336
0.0071999999999999998,32
0.0073000000000000001,25.666666666666668
0.0074000000000000003,36.666666666666664
0.0075000000000000006,10.333333333333334
0.0076,10.666666666666668
0.0077000000000000002,23.333333333333336
0.0078000000000000005,19.000000000000004
0.007899999999999999,33.333333333333336
0.0080000000000000002,33
0.0080999999999999996,45.000000000000007
0.008199999999999999,44.666666666666671
0.0083000000000000001,35.333333333333336
0.0083999999999999995,35.333333333333336
0.0084999999999999989,21.666666666666671
0.0086,22.000000000000004
0.0086999999999999994,16.333333333333336
0.0087999999999999988,18.000000000000004
0.0088999999999999999,9.0000000000000018
0.0089999999999999993,9.0000000000000018
0.0090999999999999987,9.0000000000000018
0.0091999999999999998,9.0000000000000018
0.0092999999999999992,22.333333333333332
0.0093999999999999986,18.000000000000004
0.0094999999999999998,37.333333333333336
0.0095999999999999992,37.333333333333336
0.0096999999999999986,44.333333333333343
0.0097999999999999997,37.666666666666664
0.0098999999999999991,24.333333333333336
0.0099999999999999985,26.000000000000004
0.0101,30.333333333333332
0.010199999999999999,29.333333333333336
0.0103,29.333333333333336
0.0104,29.000000000000004
0.010499999999999999,29.000000000000004
0.0106,29.333333333333336
0.010699999999999999,29.333333333333336
0.010799999999999999,29.333333333333336
0.0109,29.333333333333336
0.010999999999999999,29.000000000000004
0.011099999999999999,29.000000000000004
0.0112,29.333333333333336
0.011299999999999999,29.333333333333336
0.011399999999999999,29.333333333333336
0.0115,29.333333333333336
0.011599999999999999,29.333333333333336
0.011699999999999999,29.333333333333336
0.0118,29.000000000000004
0.011899999999999999,29.000000000000004
0.011999999999999999,26.333333333333332
0.0121,36.000000000000007
0.012199999999999999,30.333333333333332
0.0123,25.666666666666668
0.0124,26.333333333333332
0.012499999999999999,26.333333333333332
0.0126,25.666666666666668
0.012699999999999999,25.666666666666668
0.012799999999999999,26.000000000000004
0.0129,26.000000000000004
0.012999999999999999,26.666666666666668
0.013099999999999999,26.666666666666668
0.0132,26.000000000000004
0.013299999999999999,26.000000000000004
0.013399999999999999,26.666666666666668
0.0135,26.666666666666668
0.013599999999999999,26.333333333333332
0.013699999999999999,26.333333333333332
0.0138,26.666666666666668
0.013899999999999999,26.666666666666668
0.013999999999999999,26.333333333333332
0.0141,26.333333333333332
0.014199999999999999,26.000000000000004
0.014299999999999998,26.000000000000004
0.0144,26.000000000000004
0.014499999999999999,26.000000000000004
0.0146,25.666666666666668
0.0147,25.666666666666668
0.014799999999999999,26.000000000000004
0.0149,26.000000000000004
0.014999999999999999,26.333333333333332
0.015099999999999999,26.333333333333332
0.0152,26.666666666666668
0.015299999999999999,26.666666666666668
0.015399999999999999,26.333333333333332
0.0155,26.333333333333332
0.015599999999999999,26.333333333333332
0.015699999999999999,26.333333333333332
0.015800000000000002,26.000000000000004
0.015900000000000001,26.000000000000004
0.016,26.000000000000004
0.0161,30
0.016200000000000003,29.666666666666668
0.016300000000000002,37.333333333333336
0.016400000000000001,37.000000000000007
0.016500000000000001,16.333333333333336
0.0166,16.333333333333336
0.0167,8.3333333333333339
0.016800000000000002,10.000000000000002
0.016900000000000002,10.000000000000002
0.017000000000000001,9.0000000000000018
0.017100000000000001,9.0000000000000018
0.0172,9.6666666666666679
0.017299999999999999,9.6666666666666679
0.017400000000000002,9.6666666666666679
0.017500000000000002,9.6666666666666679
0.017600000000000001,9.6666666666666679
0.0177,9.6666666666666679
0.0178,9.3333333333333321
0.017900000000000003,9.3333333333333321
0.018000000000000002,7.666666666666667
0.018100000000000002,7.666666666666667
0.018200000000000001,6.6666666666666679
0.0183,6.6666666666666679
0.0184,6.6666666666666679
0.018500000000000003,6.6666666666666679
0.018600000000000002,6.6666666666666679
0.018700000000000001,6.6666666666666679
0.018800000000000001,6.6666666666666679
0.0189,6.6666666666666679
0.019,6
0.019100000000000002,6
0.019200000000000002,6
0.019300000000000001,6
0.019400000000000001,6
0.0195,6
0.019599999999999999,6.333333333333333
0.019700000000000002,6.333333333333333
0.019800000000000002,6
0.019900000000000001,6
0.02,6
0.0201,6
0.020200000000000003,6.6666666666666679
0.020300000000000002,6.6666666666666679
0.020400000000000001,6.333333333333333
0.020500000000000001,6.333333333333333
0.0206,6
0.0207,6
0.020800000000000003,6.333333333333333
0.020900000000000002,6.333333333333333
0.021000000000000001,5.666666666666667
0.021100000000000001,5.666666666666667
0.0212,6
0.021299999999999999,6
0.021400000000000002,6
0.021500000000000002,6
0.021600000000000001,5.666666666666667
0.021700000000000001,5.666666666666667
0.0218,6
0.021899999999999999,6
0.022000000000000002,6
0.022100000000000002,6
0.022200000000000001,6.6666666666666679
0.0223,6.6666666666666679
0.0224,6
0.022500000000000003,6
0.022600000000000002,6.333333333333333
0.022700000000000001,6.333333333333333
0.022800000000000001,6.333333333333333
0.0229,6.333333333333333
0.023,6.333333333333333
0.023100000000000002,6.333333333333333
0.023200000000000002,5.666666666666667
0.023300000000000001,5.666666666666667
0.023400000000000001,5.666666666666667
0.0235,5.666666666666667
0.023599999999999999,5.666666666666667
0.023700000000000002,5.666666666666667
0.023800000000000002,5.666666666666667
0.023900000000000001,5.666666666666667
0.024,6.333333333333333
0.0241,6.333333333333333
0.024200000000000003,5.666666666666667
0.024300000000000002,5.666666666666667
0.024400000000000002,6.333333333333333
0.024500000000000001,6.333333333333333
0.0246,5.666666666666667
0.0247,5.666666666666667
0.024800000000000003,6
0.024900000000000002,6
0.025000000000000001,5.666666666666667
0.025100000000000001,5.666666666666667
0.0252,5.666666666666667
0.0253,5.666666666666667
0.025400000000000002,6
0.025500000000000002,6
0.025600000000000001,6
0.025700000000000001,6
0.0258,6
0.025899999999999999,6
0.026000000000000002,6
0.026100000000000002,6
0.026200000000000001,6
0.0263,6
0.0264,6.333333333333333
0.026500000000000003,6.333333333333333
0.026600000000000002,6
0.026700000000000002,6
0.026800000000000001,6
0.0269,6
0.027,6
0.027100000000000003,6
0.027200000000000002,6
0.027300000000000001,6
0.027400000000000001,5.666666666666667
0.0275,5.666666666666667
0.0276,5.666666666666667
0.027700000000000002,5.666666666666667
0.027800000000000002,6
0.027900000000000001,6
0.028000000000000001,6.333333333333333
0.0281,6.333333333333333
0.028199999999999999,5.666666666666667
0.028300000000000002,5.666666666666667
0.028400000000000002,5.666666666666667
0.028500000000000001,5.666666666666667
0.0286,6
0.0287,6
0.028800000000000003,6
0.028900000000000002,6
0.029000000000000001,5.666666666666667
0.029100000000000001,5.666666666666667
0.0292,6
0.0293,6
0.029400000000000003,5.666666666666667
0.029500000000000002,5.666666666666667
0.029600000000000001,6
0.029700000000000001,6
0.0298,5.666666666666667
0.029899999999999999,5.666666666666667
0.030000000000000002,5.666666666666667
0.030100000000000002,5.666666666666667
0.030200000000000001,5.666666666666667
0.030300000000000001,5.666666666666667
0.0304,6
0.030499999999999999,6
0.030600000000000002,6
0.030700000000000002,6
0.030800000000000001,5.666666666666667
0.0309,5.666666666666667
0.031,6
0.031100000000000003,6
0.031200000000000002,6
0.031300000000000001,6
0.031399999999999997,6
0.0315,6
0.031599999999999996,6
0.031699999999999999,6
0.031799999999999995,6
0.031899999999999998,6
0.032000000000000001,6
0.032099999999999997,6
0.032199999999999999,6.333333333333333
0.032299999999999995,6.333333333333333
0.032399999999999998,6
0.032499999999999994,6
0.032599999999999997,6
0.0327,6
0.032799999999999996,6
0.032899999999999999,6
0.032999999999999995,6.333333333333333
0.033099999999999997,6.333333333333333
0.0332,5.666666666666667
0.033299999999999996,5.666666666666667
0.033399999999999999,6.333333333333333
0.033499999999999995,6.333333333333333
0.033599999999999998,6
0.033700000000000001,6
0.033799999999999997,6
0.0339,6
0.033999999999999996,6
0.034099999999999998,6
0.034199999999999994,6
0.034299999999999997,6
0.0344,5.666666666666667
0.034499999999999996,5.666666666666667
0.034599999999999999,5.666666666666667
0.034699999999999995,5.666666666666667
0.034799999999999998,6
0.0349,6
0.034999999999999996,6
0.035099999999999999,6
0.035199999999999995,5.666666666666667
0.035299999999999998,5.666666666666667
0.035400000000000001,6
0.035499999999999997,6
0.0356,5.666666666666667
0.035699999999999996,5.666666666666667
0.035799999999999998,5.666666666666667
0.035899999999999994,5.666666666666667
0.035999999999999997,6
0.0361,6
0.036199999999999996,6
0.036299999999999999,6
0.036399999999999995,5.666666666666667
0.036499999999999998,5.666666666666667
0.036600000000000001,5.666666666666667
0.036699999999999997,5.666666666666667
0.036799999999999999,5.666666666666667
0.036899999999999995,5.666666666666667
0.036999999999999998,6.333333333333333
0.037100000000000001,6.333333333333333
0.037199999999999997,5.666666666666667
0.0373,5.666666666666667
0.037399999999999996,6.333333333333333
0.037499999999999999,6.333333333333333
0.037599999999999995,5.666666666666667
0.037699999999999997,5.666666666666667
0.0378,6.333333333333333
0.037899999999999996,6.333333333333333
0.037999999999999999,6
0.038099999999999995,6
0.038199999999999998,5.666666666666667
0.038300000000000001,5.666666666666667
0.038399999999999997,5.666666666666667
0.0385,5.666666666666667
0.038599999999999995,6
0.038699999999999998,6
0.038799999999999994,6.333333333333333
0.038899999999999997,6.333333333333333
0.039,6
0.039099999999999996,6
0.039199999999999999,5.666666666666667
0.039299999999999995,5.666666666666667
0.039399999999999998,6.333333333333333
0.0395,6.333333333333333
0.039599999999999996,6
0.039699999999999999,6
0.039799999999999995,6
0.039899999999999998,6
0.040000000000000001,6
0.040099999999999997,6
0.0402,6
0.040299999999999996,6
0.040399999999999998,6
0.040499999999999994,6
0.040599999999999997,5.666666666666667
0.0407,5.666666666666667
0.040799999999999996,6
0.040899999999999999,6
0.040999999999999995,5.666666666666667
0.041099999999999998,5.666666666666667
0.041200000000000001,5.666666666666667
0.041299999999999996,5.666666666666667
0.041399999999999999,6
0.041499999999999995,6
0.041599999999999998,6
0.041700000000000001,6
0.041799999999999997,5.666666666666667
0.0419,5.666666666666667
0.041999999999999996,5.666666666666667
0.042099999999999999,5.666666666666667
0.042199999999999994,5.666666666666667
0.042299999999999997,5.666666666666667
0.0424,5.666666666666667
0.042499999999999996,5.666666666666667
0.042599999999999999,5.666666666666667
0.042699999999999995,5.666666666666667
0.042799999999999998,6
0.042900000000000001,6
0.042999999999999997,6
0.043099999999999999,6
0.043199999999999995,6.333333333333333
0.043299999999999998,6.333333333333333
0.043399999999999994,5.666666666666667
0.043499999999999997,5.666666666666667
0.0436,6.333333333333333
0.043699999999999996,6.333333333333333
0.043799999999999999,6.333333333333333
0.043899999999999995,6.333333333333333
0.043999999999999997,5.666666666666667
0.0441,5.666666666666667
0.044199999999999996,6.333333333333333
0.044299999999999999,6.333333333333333
0.044399999999999995,6.333333333333333
0.044499999999999998,6.333333333333333
0.044600000000000001,6
0.044699999999999997,6
0.0448,6
0.044899999999999995,6
0.044999999999999998,6
0.045099999999999994,6
0.045199999999999997,5.666666666666667
0.0453,5.666666666666667
0.045399999999999996,6
0.045499999999999999,6
0.045599999999999995,5.666666666666667
0.045699999999999998,5.666666666666667
0.0458,6
0.045899999999999996,6
0.045999999999999999,6.333333333333333
0.046099999999999995,6.333333333333333
0.046199999999999998,6
0.046300000000000001,6
0.046399999999999997,5.666666666666667
0.0465,5.666666666666667
0.046599999999999996,5.666666666666667
0.046699999999999998,5.666666666666667
0.046799999999999994,5.666666666666667
0.046899999999999997,5.666666666666667
0.047,5.666666666666667
0.047099999999999996,5.666666666666667
0.047199999999999999,6
0.047299999999999995,6
0.047399999999999998,5.666666666666667
0.047500000000000001,5.666666666666667
0.047599999999999996,5.666666666666667
0.047699999999999999,5.666666666666667
0.047799999999999995,6.6666666666666679
0.047899999999999998,6.6666666666666679
0.048000000000000001,5.666666666666667
0.048099999999999997,5.666666666666667
0.0482,5.666666666666667
0.048299999999999996,5.666666666666667
0.048399999999999999,6.333333333333333
0.048499999999999995,6.333333333333333
0.048599999999999997,5.666666666666667
0.0487,5.666666666666667
0.048799999999999996,5.666666666666667
0.048899999999999999,5.666666666666667
0.048999999999999995,5.666666666666667
0.049099999999999998,5.666666666666667
0.049200000000000001,5.666666666666667
0.049299999999999997,5.666666666666667
0.049399999999999999,6.333333333333333
0.049499999999999995,6.333333333333333
0.049599999999999998,5.666666666666667
0.049699999999999994,5.666666666666667
0.049799999999999997,6
0.0499,6
0.049999999999999996,5.666666666666667
0.050099999999999999,5.666666666666667
0.050199999999999995,6
0.050299999999999997,6
0.0504,5.666666666666667
0.050499999999999996,5.666666666666667
0.050599999999999999,6.333333333333333
0.050699999999999995,6.333333333333333
0.050799999999999998,6
0.050900000000000001,6
0.050999999999999997,6.333333333333333
0.0511,6.333333333333333
0.051199999999999996,6.333333333333333
0.051299999999999998,6.333333333333333
0.051399999999999994,5.666666666666667
0.051499999999999997,5.666666666666667
0.0516,5.666666666666667
0.051699999999999996,5.666666666666667
0.051799999999999999,5.666666666666667
0.051899999999999995,5.666666666666667
0.051999999999999998,6
0.0521,6
0.052199999999999996,5.666666666666667
0.052299999999999999,5.666666666666667
0.052399999999999995,6
0.052499999999999998,6
0.052600000000000001,6.333333333333333
0.052699999999999997,6.333333333333333
0.0528,6.6666666666666679
0.052899999999999996,6.6666666666666679
0.052999999999999999,5.666666666666667
0.053099999999999994,5.666666666666667
0.053199999999999997,5.666666666666667
0.0533,5.666666666666667
0.053399999999999996,5.666666666666667
0.053499999999999999,5.666666666666667
0.053599999999999995,5.666666666666667
0.053699999999999998,5.666666666666667
0.053800000000000001,6
0.053899999999999997,6
0.053999999999999999,5.666666666666667
0.054099999999999995,5.666666666666667
0.054199999999999998,6
0.054300000000000001,6
0.054399999999999997,6
0.0545,6
0.054599999999999996,6
0.054699999999999999,6
0.054799999999999995,5.666666666666667
0.054899999999999997,5.666666666666667
0.055,5.666666666666667
0.055099999999999996,5.666666666666667
0.055199999999999999,6
0.055299999999999995,6
0.055399999999999998,6.333333333333333
0.055500000000000001,6.333333333333333
0.055599999999999997,6.333333333333333
0.0557,6.333333333333333
0.055799999999999995,6.333333333333333
0.055899999999999998,6.333333333333333
0.055999999999999994,6
0.056099999999999997,6
0.0562,5.666666666666667
0.056299999999999996,5.666666666666667
0.056399999999999999,6
0.056499999999999995,6
0.056599999999999998,6
0.0567,6
0.056799999999999996,5.666666666666667
0.056899999999999999,5.666666666666667
0.056999999999999995,6.333333333333333
0.057099999999999998,6.333333333333333
0.057200000000000001,6.333333333333333
0.057299999999999997,6.333333333333333
0.0574,5.666666666666667
0.057499999999999996,5.666666666666667
0.057599999999999998,5.666666666666667
0.057699999999999994,5.666666666666667
0.057799999999999997,6
0.0579,6
0.057999999999999996,5.666666666666667
0.058099999999999999,5.666666666666667
0.058199999999999995,6
0.058299999999999998,6
0.058400000000000001,5.666666666666667
0.058499999999999996,5.666666666666667
0.058599999999999999,6.333333333333333
0.058699999999999995,6.333333333333333
0.058799999999999998,5.666666666666667
0.058900000000000001,5.666666666666667
0.058999999999999997,6
0.0591,6
0.059199999999999996,6
0.059299999999999999,6
0.059399999999999994,5.666666666666667
0.059499999999999997,5.666666666666667
0.0596,7
0.059699999999999996,7
0.059799999999999999,5.333333333333333
0.059899999999999995,5.333333333333333
0.059999999999999998,6
0.060100000000000001,6
0.060199999999999997,5.666666666666667
0.060299999999999999,5.666666666666667
0.060399999999999995,6.333333333333333
0.060499999999999998,6.333333333333333
0.060599999999999994,5.666666666666667
0.060699999999999997,5.666666666666667
0.0608,6
0.060899999999999996,6
0.060999999999999999,5.666666666666667
0.061099999999999995,5.666666666666667
0.061199999999999997,6.333333333333333
0.0613,6.333333333333333
0.061399999999999996,5.666666666666667
0.061499999999999999,5.666666666666667
0.061599999999999995,5.666666666666667
0.061699999999999998,5.666666666666667
0.061800000000000001,5.666666666666667
0.061899999999999997,5.666666666666667
0.062,5.666666666666667
0.062099999999999995,5.666666666666667
0.062199999999999998,6
0.062299999999999994,6
0.062399999999999997,6
0.0625,6
0.062600000000000003,5.666666666666667
0.062700000000000006,5.666666666666667
0.062799999999999995,6
0.062899999999999998,6
0.063,5.333333333333333
0.063100000000000003,5.333333333333333
0.063199999999999992,6.333333333333333
0.063299999999999995,6.333333333333333
0.063399999999999998,6.6666666666666679
0.063500000000000001,6.6666666666666679
0.063600000000000004,6
0.063699999999999993,6
0.063799999999999996,5.666666666666667
0.063899999999999998,5.666666666666667
0.064000000000000001,5.666666666666667
0.064100000000000004,5.666666666666667
0.064199999999999993,6
0.064299999999999996,6
0.064399999999999999,6.333333333333333
0.064500000000000002,6.333333333333333
0.064599999999999991,5.666666666666667
0.064699999999999994,5.666666666666667
0.064799999999999996,5.666666666666667
0.064899999999999999,5.666666666666667
0.065000000000000002,6
0.065099999999999991,6
0.065199999999999994,5.666666666666667
0.065299999999999997,5.666666666666667
0.0654,6
0.065500000000000003,6
0.065599999999999992,6.333333333333333
0.065699999999999995,6.333333333333333
0.065799999999999997,6
0.0659,6
0.066000000000000003,5.666666666666667
0.066099999999999992,5.666666666666667
0.066199999999999995,6
0.066299999999999998,6
0.066400000000000001,5.666666666666667
0.066500000000000004,5.666666666666667
0.066599999999999993,5.666666666666667
0.066699999999999995,5.666666666666667
0.066799999999999998,6
0.066900000000000001,6
0.067000000000000004,6
0.067099999999999993,6
0.067199999999999996,5.333333333333333
0.067299999999999999,5.333333333333333
0.067400000000000002,6.333333333333333
0.067500000000000004,6.333333333333333
0.067599999999999993,6.333333333333333
0.067699999999999996,6.333333333333333
0.067799999999999999,6
0.067900000000000002,6
0.067999999999999991,6
0.068099999999999994,6
0.068199999999999997,6.333333333333333
0.0683,6.333333333333333
0.068400000000000002,5.666666666666667
0.068499999999999991,5.666666666666667
0.068599999999999994,6
0.068699999999999997,6
0.0688,6
0.068900000000000003,6
0.068999999999999992,6
0.069099999999999995,6
0.069199999999999998,5.666666666666667
0.0693,5.666666666666667
0.069400000000000003,6
0.069499999999999992,6
0.069599999999999995,5.666666666666667
0.069699999999999998,5.666666666666667
0.069800000000000001,5.666666666666667
0.069900000000000004,5.666666666666667
0.069999999999999993,5.666666666666667
0.070099999999999996,5.666666666666667
0.070199999999999999,6
0.070300000000000001,6
0.070400000000000004,6
0.070499999999999993,6
0.070599999999999996,6
0.070699999999999999,6
0.070800000000000002,6
0.070899999999999991,6
0.070999999999999994,5.666666666666667
0.071099999999999997,5.666666666666667
0.071199999999999999,5.666666666666667
0.071300000000000002,5.666666666666667
0.071399999999999991,5.666666666666667
0.071499999999999994,5.666666666666667
0.071599999999999997,5.666666666666667
0.0717,5.666666666666667
0.071800000000000003,6
0.071899999999999992,6
0.071999999999999995,6.333333333333333
0.072099999999999997,6.333333333333333
0.0722,5.666666666666667
0.072300000000000003,5.666666666666667
0.072399999999999992,6
0.072499999999999995,6
0.072599999999999998,6.333333333333333
0.072700000000000001,6.333333333333333
0.072800000000000004,5.666666666666667
0.072899999999999993,5.666666666666667
0.072999999999999995,6
0.073099999999999998,6
0.073200000000000001,6.333333333333333
0.073300000000000004,6.333333333333333
0.073399999999999993,6
0.073499999999999996,6
0.073599999999999999,5.666666666666667
0.073700000000000002,5.666666666666667
0.073800000000000004,5.666666666666667
0.073899999999999993,5.666666666666667
0.073999999999999996,6
0.074099999999999999,6
0.074200000000000002,6
0.074299999999999991,6
0.074399999999999994,6
0.074499999999999997,6
0.0746,6
0.074700000000000003,6
0.074799999999999991,6.333333333333333
0.074899999999999994,6.333333333333333
0.074999999999999997,6
0.0751,6
0.075200000000000003,6.333333333333333
0.075299999999999992,6.333333333333333
0.075399999999999995,6.333333333333333
0.075499999999999998,6.333333333333333
0.075600000000000001,6
0.075700000000000003,6
0.075799999999999992,6
0.075899999999999995,6
0.075999999999999998,6
0.076100000000000001,6
0.076200000000000004,6.333333333333333
0.076299999999999993,6.333333333333333
0.076399999999999996,5.666666666666667
0.076499999999999999,5.666666666666667
0.076600000000000001,6.333333333333333
0.076700000000000004,6.333333333333333
0.076799999999999993,5.666666666666667
0.076899999999999996,5.666666666666667
0.076999999999999999,5.666666666666667
0.077100000000000002,5.666666666666667
0.077199999999999991,6
0.077299999999999994,6
0.077399999999999997,6
0.077499999999999999,6
0.077600000000000002,5.666666666666667
0.077699999999999991,5.666666666666667
0.077799999999999994,5.666666666666667
0.077899999999999997,5.666666666666667
0.078,6.6666666666666679
0.078100000000000003,6.6666666666666679
0.078199999999999992,5.666666666666667
0.078299999999999995,5.666666666666667
0.078399999999999997,6
0.0785,6
0.078600000000000003,5.666666666666667
0.078699999999999992,5.666666666666667
0.078799999999999995,5.666666666666667
0.078899999999999998,5.666666666666667
0.079000000000000001,6
0.079100000000000004,6
0.079199999999999993,6
0.079299999999999995,6
0.079399999999999998,6
0.079500000000000001,6
0.079600000000000004,5.666666666666667
0.079699999999999993,5.666666666666667
0.079799999999999996,6
0.079899999999999999,6
0.080000000000000002,6
0.080099999999999991,6
0.080199999999999994,6
0.080299999999999996,6
0.080399999999999999,6
0.080500000000000002,6
0.080599999999999991,6
0.080699999999999994,6
0.080799999999999997,5.666666666666667
0.0809,5.666666666666667
0.081000000000000003,6
0.081099999999999992,6
0.081199999999999994,6.333333333333333
0.081299999999999997,6.333333333333333
0.0814,5.666666666666667
0.081500000000000003,5.666666666666667
0.081599999999999992,5.666666666666667
0.081699999999999995,5.666666666666667
0.081799999999999998,6
0.081900000000000001,6
0.082000000000000003,6
0.082099999999999992,6
0.082199999999999995,5.666666666666667
0.082299999999999998,5.666666666666667
0.082400000000000001,6
0.082500000000000004,6
0.082599999999999993,6
0.082699999999999996,6
0.082799999999999999,6
0.082900000000000001,6
0.083000000000000004,6.333333333333333
0.083099999999999993,6.333333333333333
0.083199999999999996,5.666666666666667
0.083299999999999999,5.666666666666667
0.083400000000000002,5.666666666666667
0.083499999999999991,5.666666666666667
0.083599999999999994,5.666666666666667
0.083699999999999997,5.666666666666667
0.083799999999999999,6
0.083900000000000002,6
0.083999999999999991,6
0.084099999999999994,6
0.084199999999999997,6.333333333333333
0.0843,6.333333333333333
0.084400000000000003,5.666666666666667
0.084499999999999992,5.666666666666667
0.084599999999999995,6
0.084699999999999998,6
0.0848,6
0.084900000000000003,6
0.084999999999999992,6
0.085099999999999995,6
0.085199999999999998,5.666666666666667
0.085300000000000001,5.666666666666667
0.085400000000000004,5.666666666666667
0.085499999999999993,5.666666666666667
0.085599999999999996,6.333333333333333
0.085699999999999998,6.333333333333333
0.085800000000000001,5.666666666666667
0.085900000000000004,5.666666666666667
0.085999999999999993,5.666666666666667
0.086099999999999996,5.666666666666667
0.086199999999999999,6
0.086300000000000002,6
0.086399999999999991,6.333333333333333
0.086499999999999994,6.333333333333333
0.086599999999999996,6
0.086699999999999999,6
0.086800000000000002,6.333333333333333
0.086899999999999991,6.333333333333333
0.086999999999999994,6
0.087099999999999997,6
0.0872,6
0.087300000000000003,6
0.087399999999999992,5.666666666666667
0.087499999999999994,5.666666666666667
0.087599999999999997,6
0.0877,6
0.087800000000000003,6.333333333333333
0.087899999999999992,6.333333333333333
0.087999999999999995,6
0.088099999999999998,6
0.088200000000000001,6
0.088300000000000003,6
0.088399999999999992,5.666666666666667
0.088499999999999995,5.666666666666667
0.088599999999999998,6.333333333333333
0.088700000000000001,6.333333333333333
0.088800000000000004,6
0.088899999999999993,6
0.088999999999999996,6.333333333333333
0.089099999999999999,6.333333333333333
0.089200000000000002,6
0.089300000000000004,6
0.089399999999999993,6
0.089499999999999996,6
0.089599999999999999,6
0.089700000000000002,6
0.089799999999999991,5.666666666666667
0.089899999999999994,5.666666666666667
0.089999999999999997,5.666666666666667
0.0901,5.666666666666667
0.090200000000000002,6
0.090299999999999991,6
0.090399999999999994,6.333333333333333
0.090499999999999997,6.333333333333333
0.0906,5.666666666666667
0.090700000000000003,5.666666666666667
0.090799999999999992,6.333333333333333
0.090899999999999995,6.333333333333333
0.090999999999999998,6
0.0911,6
0.091200000000000003,6
0.091299999999999992,6
0.091399999999999995,6
0.091499999999999998,6
0.091600000000000001,5.666666666666667
0.091700000000000004,5.666666666666667
0.091799999999999993,6
0.091899999999999996,6
0.091999999999999998,6
0.092100000000000001,6
0.092200000000000004,6
0.092299999999999993,6
0.092399999999999996,5.666666666666667
0.092499999999999999,5.666666666666667
0.092600000000000002,5.666666666666667
0.092699999999999991,5.666666666666667
0.092799999999999994,6
0.092899999999999996,6
0.092999999999999999,5.666666666666667
0.093100000000000002,5.666666666666667
0.093199999999999991,5.666666666666667
0.093299999999999994,5.666666666666667
0.093399999999999997,5.666666666666667
0.0935,5.666666666666667
0.093600000000000003,6
0.093699999999999992,6
0.093799999999999994,6
0.093899999999999997,6
0.094,6.333333333333333
0.094100000000000003,6.333333333333333
0.094199999999999992,6
0.094299999999999995,6
0.094399999999999998,6.333333333333333
0.094500000000000001,6.333333333333333
0.094600000000000004,6.333333333333333
0.094699999999999993,6.333333333333333
0.094799999999999995,6
0.094899999999999998,6
0.095000000000000001,6
0.095100000000000004,6
0.095199999999999993,6.333333333333333
0.095299999999999996,6.333333333333333
0.095399999999999999,5.666666666666667
0.095500000000000002,5.666666666666667
0.095600000000000004,5.666666666666667
0.095699999999999993,5.666666666666667
0.095799999999999996,6
0.095899999999999999,6
0.096000000000000002,6
0.096099999999999991,6
0.096199999999999994,6.333333333333333
0.096299999999999997,6.333333333333333
0.0964,6
0.096500000000000002,6
0.096599999999999991,6
0.096699999999999994,6
0.096799999999999997,5.666666666666667
0.0969,5.666666666666667
0.097000000000000003,5.666666666666667
0.097099999999999992,5.666666666666667
0.097199999999999995,5.666666666666667
0.097299999999999998,5.666666666666667
0.0974,6
0.097500000000000003,6
0.097599999999999992,6
0.097699999999999995,6
0.097799999999999998,6
0.097900000000000001,6
0.098000000000000004,5.666666666666667
0.098099999999999993,5.666666666666667
0.098199999999999996,6
0.098299999999999998,6
0.098400000000000001,6
0.098500000000000004,6
0.098599999999999993,5.666666666666667
0.098699999999999996,5.666666666666667
0.098799999999999999,5.666666666666667
0.098900000000000002,5.666666666666667
0.098999999999999991,6
0.099099999999999994,6
0.099199999999999997,6
0.099299999999999999,6
0.099400000000000002,6
0.099499999999999991,6
0.099599999999999994,5.333333333333333
0.099699999999999997,5.333333333333333
0.0998,6
0.099900000000000003,6
0.099999999999999992,6
0.10009999999999999,6
0.1002,6
0.1003,6
0.1004,6
0.10049999999999999,6
0.10059999999999999,6
0.1007,6
0.1008,6
0.1009,6
0.10099999999999999,6.333333333333333
0.1011,6.333333333333333
0.1012,6
0.1013,6
0.1014,6
0.10149999999999999,6
0.1016,6
0.1017,6
0.1018,6
0.1019,6
0.10199999999999999,5.666666666666667
0.1021,5.666666666666667
0.1022,6
0.1023,6
0.10239999999999999,5.666666666666667
0.10249999999999999,5.666666666666667
0.1026,5.666666666666667
0.1027,5.666666666666667
0.1028,6
0.10289999999999999,6
0.10299999999999999,5.666666666666667
0.1031,5.666666666666667
0.1032,5.666666666666667
0.1033,5.666666666666667
0.10339999999999999,6
0.10349999999999999,6
0.1036,6
0.1037,6
0.1038,6
0.10389999999999999,6
0.104,5.666666666666667
0.1041,5.666666666666667
0.1042,6
0.1043,6
0.10439999999999999,6
0.1045,6
0.1046,5.666666666666667
0.1047,5.666666666666667
0.1048,6.333333333333333
0.10489999999999999,6.333333333333333
0.105,5.666666666666667
0.1051,5.666666666666667
0.1052,6
0.10529999999999999,6
0.10539999999999999,6
0.1055,6
0.1056,6
0.1057,6
0.10579999999999999,6
0.10589999999999999,6
0.106,5.666666666666667
0.1061,5.666666666666667
0.1062,6
0.10629999999999999,6
0.10639999999999999,5.666666666666667
0.1065,5.666666666666667
0.1066,6
0.1067,6
0.10679999999999999,6.333333333333333
0.1069,6.333333333333333
0.107,5.666666666666667
0.1071,5.666666666666667
0.1072,5.666666666666667
0.10729999999999999,5.666666666666667
0.1074,6
0.1075,6
0.1076,6.333333333333333
0.1077,6.333333333333333
0.10779999999999999,5.666666666666667
0.1079,5.666666666666667
0.108,5.666666666666667
0.1081,5.666666666666667
0.1082,6
0.10829999999999999,6
0.1084,5.666666666666667
0.1085,5.666666666666667
0.1086,6
0.10869999999999999,6
0.10879999999999999,5.666666666666667
0.1089,5.666666666666667
0.109,6
0.1091,6
0.10919999999999999,6.333333333333333
0.10929999999999999,6.333333333333333
0.1094,6
0.1095,6
0.1096,5.666666666666667
0.10969999999999999,5.666666666666667
0.10979999999999999,6
0.1099,6
0.11,6.333333333333333
0.1101,6.333333333333333
0.11019999999999999,5.666666666666667
0.1103,5.666666666666667
0.1104,6.333333333333333
0.1105,6.333333333333333
0.1106,6
0.11069999999999999,6
0.1108,5.666666666666667
0.1109,5.666666666666667
0.111,5.666666666666667
0.1111,5.666666666666667
0.11119999999999999,6
0.1113,6
0.1114,5.666666666666667
0.1115,5.666666666666667
0.11159999999999999,6.333333333333333
0.11169999999999999,6.333333333333333
0.1118,6.333333333333333
0.1119,6.333333333333333
0.112,6.333333333333333
0.11209999999999999,6.333333333333333
0.11219999999999999,5.666666666666667
0.1123,5.666666666666667
0.1124,6
0.1125,6
0.11259999999999999,6
0.11269999999999999,6
0.1128,6.333333333333333
0.1129,6.333333333333333
0.113,6
0.11309999999999999,6
0.1132,5.666666666666667
0.1133,5.666666666666667
0.1134,6.333333333333333
0.1135,6.333333333333333
0.11359999999999999,6
0.1137,6
0.1138,6.333333333333333
0.1139,6.333333333333333
0.114,6
0.11409999999999999,6
0.1142,6.333333333333333
0.1143,6.333333333333333
0.1144,5.333333333333333
0.11449999999999999,5.333333333333333
0.11459999999999999,6
0.1147,6
0.1148,5.333333333333333
0.1149,5.333333333333333
0.11499999999999999,6.333333333333333
0.11509999999999999,6.333333333333333
0.1152,6
0.1153,6
0.1154,6.333333333333333
0.11549999999999999,6.333333333333333
0.11559999999999999,5.666666666666667
0.1157,5.666666666666667
0.1158,5.666666666666667
0.1159,5.666666666666667
0.11599999999999999,6
0.11609999999999999,6
0.1162,6.6666666666666679
0.1163,6.6666666666666679
0.1164,6
0.11649999999999999,6
0.1166,5.666666666666667
0.1167,5.666666666666667
0.1168,6.333333333333333
0.1169,6.333333333333333
0.11699999999999999,5.666666666666667
0.1171,5.666666666666667
0.1172,5.666666666666667
0.1173,5.666666666666667
0.1174,6.333333333333333
0.11749999999999999,6.333333333333333
0.1176,6
0.1177,6
0.1178,6
0.11789999999999999,6
0.11799999999999999,5.333333333333333
0.1181,5.333333333333333
0.1182,5.666666666666667
0.1183,5.666666666666667
0.11839999999999999,6.333333333333333
0.11849999999999999,6.333333333333333
0.1186,6
0.1187,6
0.1188,5.666666666666667
0.11889999999999999,5.666666666666667
0.11899999999999999,5.666666666666667
0.1191,5.666666666666667
0.1192,6
0.1193,6
0.11939999999999999,5.666666666666667
0.1195,5.666666666666667
0.1196,5.666666666666667
0.1197,5.666666666666667
0.1198,5.333333333333333
0.11989999999999999,5.333333333333333
0.12,6.333333333333333
0.1201,6.333333333333333
0.1202,6
0.1203,6
0.12039999999999999,5.666666666666667
0.1205,5.666666666666667
0.1206,6
0.1207,6
0.12079999999999999,5.666666666666667
0.12089999999999999,5.666666666666667
0.121,6
0.1211,6
0.1212,6.333333333333333
0.12129999999999999,6.333333333333333
0.12139999999999999,6.333333333333333
0.1215,6.333333333333333
0.1216,6
0.1217,6
0.12179999999999999,6
0.12189999999999999,6
0.122,6.333333333333333
0.1221,6.333333333333333
0.1222,5.666666666666667
0.12229999999999999,5.666666666666667
0.12239999999999999,6.333333333333333
0.1225,6.333333333333333
0.1226,6
0.1227,6
0.12279999999999999,5.666666666666667
0.1229,5.666666666666667
0.123,5.666666666666667
0.1231,5.666666666666667
0.1232,5.666666666666667
0.12329999999999999,5.666666666666667
0.1234,5.666666666666667
0.1235,5.666666666666667
0.1236,6
0.1237,6
0.12379999999999999,6.333333333333333
0.1239,6.333333333333333
0.124,5.666666666666667
0.1241,5.666666666666667
0.12419999999999999,6
0.12429999999999999,6
0.1244,6
0.1245,6
0.1246,6
0.12469999999999999,6
0.12479999999999999,6
0.1249,6
0.125,6.333333333333333
0.12510000000000002,6.333333333333333
0.12520000000000001,5.666666666666667
0.12529999999999999,5.666666666666667
0.12540000000000001,5.666666666666667
0.1255,5.666666666666667
0.12560000000000002,6
0.12570000000000001,6
0.12580000000000002,6
0.12590000000000001,6
0.126,6.333333333333333
0.12610000000000002,6.333333333333333
0.12620000000000001,6
0.12630000000000002,6
0.12640000000000001,5.666666666666667
0.1265,5.666666666666667
0.12660000000000002,6
0.12670000000000001,6
0.12680000000000002,6
0.12690000000000001,6
0.127,5.666666666666667
0.12710000000000002,5.666666666666667
0.12720000000000001,6.333333333333333
0.12730000000000002,6.333333333333333
0.12740000000000001,6.333333333333333
0.1275,6.333333333333333
0.12760000000000002,6.6666666666666679
0.12770000000000001,6.6666666666666679
0.12780000000000002,5.666666666666667
0.12790000000000001,5.666666666666667
0.128,6.333333333333333
0.12810000000000002,6.333333333333333
0.12820000000000001,5.666666666666667
0.12830000000000003,5.666666666666667
0.12840000000000001,6.333333333333333
0.1285,6.333333333333333
0.12860000000000002,5.666666666666667
0.12870000000000001,5.666666666666667
0.1288,5.666666666666667
0.12890000000000001,5.666666666666667
0.129,6.333333333333333
0.12910000000000002,6.333333333333333
0.12920000000000001,6
0.1293,6
0.12940000000000002,6
0.1295,6
0.12960000000000002,5.666666666666667
0.12970000000000001,5.666666666666667
0.1298,5.666666666666667
0.12990000000000002,5.666666666666667
0.13,6.333333333333333
0.13010000000000002,6.333333333333333
0.13020000000000001,5.666666666666667
0.1303,5.666666666666667
0.13040000000000002,6
0.1305,6
0.13060000000000002,6
0.13070000000000001,6
0.1308,6
0.13090000000000002,6
0.13100000000000001,6
0.13110000000000002,6
0.13120000000000001,6
0.1313,6
0.13140000000000002,5.666666666666667
0.13150000000000001,5.666666666666667
0.13160000000000002,6.333333333333333
0.13170000000000001,6.333333333333333
0.1318,6
0.13190000000000002,6
0.13200000000000001,6
0.13210000000000002,6
0.13220000000000001,5.666666666666667
0.1323,5.666666666666667
0.13240000000000002,5.666666666666667
0.13250000000000001,5.666666666666667
0.13260000000000002,6
0.13270000000000001,6
0.1328,6
0.13290000000000002,6
0.13300000000000001,6.333333333333333
0.13310000000000002,6.333333333333333
0.13320000000000001,6
0.1333,6
0.13340000000000002,6
0.13350000000000001,6
0.13360000000000002,6
0.13370000000000001,6
0.1338,5.666666666666667
0.13390000000000002,5.666666666666667
0.13400000000000001,6
0.13410000000000002,6
0.13420000000000001,5.666666666666667
0.1343,5.666666666666667
0.13440000000000002,5.666666666666667
0.13450000000000001,5.666666666666667
0.13460000000000003,5.666666666666667
0.13470000000000001,5.666666666666667
0.1348,5.666666666666667
0.13490000000000002,5.666666666666667
0.13500000000000001,6
0.1351,6
0.13520000000000001,6.333333333333333
0.1353,6.333333333333333
0.13540000000000002,6
0.13550000000000001,6
0.1356,6
0.13570000000000002,6
0.1358,6
0.13590000000000002,6
0.13600000000000001,5.666666666666667
0.1361,5.666666666666667
0.13620000000000002,6
0.1363,6
0.13640000000000002,5.666666666666667
0.13650000000000001,5.666666666666667
0.1366,6
0.13670000000000002,6
0.1368,6.333333333333333
0.13690000000000002,6.333333333333333
0.13700000000000001,5.666666666666667
0.1371,5.666666666666667
0.13720000000000002,6.333333333333333
0.13730000000000001,6.333333333333333
0.13740000000000002,6
0.13750000000000001,6
0.1376,6.333333333333333
0.13770000000000002,6.333333333333333
0.13780000000000001,6.333333333333333
0.13790000000000002,6.333333333333333
0.13800000000000001,6.333333333333333
0.1381,6.333333333333333
0.13820000000000002,6
0.13830000000000001,6
0.13840000000000002,5.666666666666667
0.13850000000000001,5.666666666666667
0.1386,6
0.13870000000000002,6
0.13880000000000001,6
0.13890000000000002,6
0.13900000000000001,5.666666666666667
0.1391,5.666666666666667
0.13920000000000002,6
0.13930000000000001,6
0.13940000000000002,6
0.13950000000000001,6
0.1396,5.666666666666667
0.13970000000000002,5.666666666666667
0.13980000000000001,6.333333333333333
0.13990000000000002,6.333333333333333
0.14000000000000001,6
0.1401,6
0.14020000000000002,6.333333333333333
0.14030000000000001,6.333333333333333
0.14040000000000002,6.333333333333333
0.14050000000000001,6.333333333333333
0.1406,6
0.14070000000000002,6
0.14080000000000001,6.333333333333333
0.14090000000000003,6.333333333333333
0.14100000000000001,5.666666666666667
0.1411,5.666666666666667
0.14120000000000002,5.666666666666667
0.14130000000000001,5.666666666666667
0.1414,6
0.14150000000000001,6
0.1416,6.333333333333333
0.14170000000000002,6.333333333333333
0.14180000000000001,6.333333333333333
0.1419,6.333333333333333
0.14200000000000002,6
0.1421,6
0.14220000000000002,6.333333333333333
0.14230000000000001,6.333333333333333
0.1424,6
0.14250000000000002,6
0.1426,5.666666666666667
0.14270000000000002,5.666666666666667
0.14280000000000001,6.6666666666666679
0.1429,6.6666666666666679
0.14300000000000002,6.333333333333333
0.1431,6.333333333333333
0.14320000000000002,5.666666666666667
0.14330000000000001,5.666666666666667
0.1434,6
0.14350000000000002,6
0.14360000000000001,6
0.14370000000000002,6
0.14380000000000001,5.666666666666667
0.1439,5.666666666666667
0.14400000000000002,5.666666666666667
0.14410000000000001,5.666666666666667
0.14420000000000002,6
0.14430000000000001,6
0.1444,5.666666666666667
0.14450000000000002,5.666666666666667
0.14460000000000001,5.333333333333333
0.14470000000000002,5.333333333333333
0.14480000000000001,5.666666666666667
0.1449,5.666666666666667
0.14500000000000002,5.666666666666667
0.14510000000000001,5.666666666666667
0.14520000000000002,7
0.14530000000000001,7
0.1454,5.666666666666667
0.14550000000000002,5.666666666666667
0.14560000000000001,6.333333333333333
0.14570000000000002,6.333333333333333
0.14580000000000001,5.666666666666667
0.1459,5.666666666666667
0.14600000000000002,6.333333333333333
0.14610000000000001,6.333333333333333
0.14620000000000002,5.666666666666667
0.14630000000000001,5.666666666666667
0.1464,6
0.14650000000000002,6
0.14660000000000001,6
0.14670000000000002,6
0.14680000000000001,6
0.1469,6
0.14700000000000002,6
0.14710000000000001,6
0.14720000000000003,5.666666666666667
0.14730000000000001,5.666666666666667
0.1474,5.666666666666667
0.14750000000000002,5.666666666666667
0.14760000000000001,6
0.1477,6
0.14780000000000001,5.666666666666667
0.1479,5.666666666666667
0.14800000000000002,5.666666666666667
0.14810000000000001,5.666666666666667
0.1482,6
0.14830000000000002,6
0.1484,6
0.14850000000000002,6
0.14860000000000001,6
0.1487,6
0.14880000000000002,5.666666666666667
0.1489,5.666666666666667
0.14900000000000002,6.333333333333333
0.14910000000000001,6.333333333333333
0.1492,5.666666666666667
0.14930000000000002,5.666666666666667
0.14940000000000001,6.333333333333333
0.14950000000000002,6.333333333333333
0.14960000000000001,5.666666666666667
0.1497,5.666666666666667
0.14980000000000002,6.333333333333333
0.14990000000000001,6.333333333333333
0.15000000000000002,6
0.15010000000000001,6
0.1502,6
0.15030000000000002,6
0.15040000000000001,5.666666666666667
0.15050000000000002,5.666666666666667
0.15060000000000001,5.666666666666667
0.1507,5.666666666666667
0.15080000000000002,6.333333333333333
0.15090000000000001,6.333333333333333
0.15100000000000002,5.666666666666667
0.15110000000000001,5.666666666666667
0.1512,6
0.15130000000000002,6
0.15140000000000001,5.666666666666667
0.15150000000000002,5.666666666666667
0.15160000000000001,6
0.1517,6
0.15180000000000002,6
0.15190000000000001,6
0.15200000000000002,6
0.15210000000000001,6
0.1522,6.333333333333333
0.15230000000000002,6.333333333333333
0.15240000000000001,6.333333333333333
0.15250000000000002,6.333333333333333
0.15260000000000001,6.333333333333333
0.1527,6.333333333333333
0.15280000000000002,6
0.15290000000000001,6
0.15300000000000002,6.333333333333333
0.15310000000000001,6.333333333333333
0.1532,5.666666666666667
0.15330000000000002,5.666666666666667
0.15340000000000001,5.666666666666667
0.15350000000000003,5.666666666666667
0.15360000000000001,5.666666666666667
0.1537,5.666666666666667
0.15380000000000002,6
0.15390000000000001,6
0.154,6.6666666666666679
0.15410000000000001,6.6666666666666679
0.1542,6
0.15430000000000002,6
0.15440000000000001,6.333333333333333
0.1545,6.333333333333333
0.15460000000000002,6.6666666666666679
0.1547,6.6666666666666679
0.15480000000000002,6
0.15490000000000001,6
0.155,6
0.15510000000000002,6
0.1552,5.666666666666667
0.15530000000000002,5.666666666666667
0.15540000000000001,6.333333333333333
0.1555,6.333333333333333
0.15560000000000002,6
0.15570000000000001,6
0.15580000000000002,5.666666666666667
0.15590000000000001,5.666666666666667
0.156,5.666666666666667
0.15610000000000002,5.666666666666667
0.15620000000000001,6
0.15630000000000002,6
0.15640000000000001,6.333333333333333
0.1565,6.333333333333333
0.15660000000000002,6
0.15670000000000001,6
0.15680000000000002,6
0.15690000000000001,6
0.157,6.333333333333333
0.15710000000000002,6.333333333333333
0.15720000000000001,6
0.15730000000000002,6
0.15740000000000001,6
0.1575,6
0.15760000000000002,5.666666666666667
0.15770000000000001,5.666666666666667
0.15780000000000002,6
0.15790000000000001,6
0.158,6
0.15810000000000002,6
0.15820000000000001,6
0.15830000000000002,6
0.15840000000000001,6
0.1585,6
0.15860000000000002,6.333333333333333
0.15870000000000001,6.333333333333333
0.15880000000000002,5.666666666666667
0.15890000000000001,5.666666666666667
0.159,6
0.15910000000000002,6
0.15920000000000001,6
0.15930000000000002,6
0.15940000000000001,6
0.1595,6
0.15960000000000002,6
0.15970000000000001,6
0.1598,6
0.15990000000000001,6
0.16,6.333333333333333
0.16010000000000002,6.333333333333333
0.16020000000000001,5.666666666666667
0.1603,5.666666666666667
0.16040000000000001,6
0.1605,6
0.16060000000000002,6
0.16070000000000001,6
0.1608,5.666666666666667
0.16090000000000002,5.666666666666667
0.161,6
0.16110000000000002,6
0.16120000000000001,5.666666666666667
0.1613,5.666666666666667
0.16140000000000002,6.333333333333333
0.1615,6.333333333333333
0.16160000000000002,6.333333333333333
0.16170000000000001,6.333333333333333
0.1618,5.666666666666667
0.16190000000000002,5.666666666666667
0.16200000000000001,5.666666666666667
0.16210000000000002,5.666666666666667
0.16220000000000001,6.333333333333333
0.1623,6.333333333333333
0.16240000000000002,5.666666666666667
0.16250000000000001,5.666666666666667
0.16260000000000002,6
0.16270000000000001,6
0.1628,6
0.16290000000000002,6
0.16300000000000001,6
0.16310000000000002,6
0.16320000000000001,6
0.1633,6
0.16340000000000002,6.333333333333333
0.16350000000000001,6.333333333333333
0.16360000000000002,6
0.16370000000000001,6
0.1638,5.666666666666667
0.16390000000000002,5.666666666666667
0.16400000000000001,5.666666666666667
0.16410000000000002,5.666666666666667
0.16420000000000001,6.333333333333333
0.1643,6.333333333333333
0.16440000000000002,5.666666666666667
0.16450000000000001,5.666666666666667
0.16460000000000002,6.333333333333333
0.16470000000000001,6.333333333333333
0.1648,6
0.16490000000000002,6
0.16500000000000001,6
0.16510000000000002,6
0.16520000000000001,6
0.1653,6
0.16540000000000002,5.666666666666667
0.16550000000000001,5.666666666666667
0.16560000000000002,5.666666666666667
0.16570000000000001,5.666666666666667
0.1658,6
0.16590000000000002,6
0.16600000000000001,6.333333333333333
0.1661,6.333333333333333
0.16620000000000001,6
0.1663,6
0.16640000000000002,6
0.16650000000000001,6
0.1666,5.666666666666667
0.16670000000000001,5.666666666666667
0.1668,6
0.16690000000000002,6
0.16700000000000001,6
0.1671,6
0.16720000000000002,5.666666666666667
0.1673,5.666666666666667
0.16740000000000002,6.333333333333333
0.16750000000000001,6.333333333333333
0.1676,5.666666666666667
0.16770000000000002,5.666666666666667
0.1678,6.333333333333333
0.16790000000000002,6.333333333333333
0.16800000000000001,6.333333333333333
0.1681,6.333333333333333
0.16820000000000002,6.333333333333333
0.16830000000000001,6.333333333333333
0.16840000000000002,6
0.16850000000000001,6
0.1686,6
0.16870000000000002,6
0.16880000000000001,6
0.16890000000000002,6
0.16900000000000001,6
0.1691,6
0.16920000000000002,6.333333333333333
0.16930000000000001,6.333333333333333
0.16940000000000002,6.333333333333333
0.16950000000000001,6.333333333333333
0.1696,6
0.16970000000000002,6
0.16980000000000001,6
0.16990000000000002,6
0.17000000000000001,6.333333333333333
0.1701,6.333333333333333
0.17020000000000002,5.666666666666667
0.17030000000000001,5.666666666666667
0.17040000000000002,6.333333333333333
0.17050000000000001,6.333333333333333
0.1706,5.666666666666667
0.17070000000000002,5.666666666666667
0.17080000000000001,5.666666666666667
0.17090000000000002,5.666666666666667
0.17100000000000001,6.333333333333333
0.1711,6.333333333333333
0.17120000000000002,6
0.17130000000000001,6
0.17140000000000002,6
0.17150000000000001,6
0.1716,5.666666666666667
0.17170000000000002,5.666666666666667
0.17180000000000001,5.666666666666667
0.17190000000000003,5.666666666666667
0.17200000000000001,6.6666666666666679
0.1721,6.6666666666666679
0.17220000000000002,6.333333333333333
0.17230000000000001,6.333333333333333
0.1724,6.6666666666666679
0.17250000000000001,6.6666666666666679
0.1726,5.666666666666667
0.17270000000000002,5.666666666666667
0.17280000000000001,6
0.1729,6
0.17300000000000001,6.333333333333333
0.1731,6.333333333333333
0.17320000000000002,5.666666666666667
0.17330000000000001,5.666666666666667
0.1734,6
0.17350000000000002,6
0.1736,5.666666666666667
0.17370000000000002,5.666666666666667
0.17380000000000001,6.333333333333333
0.1739,6.333333333333333
0.17400000000000002,5.666666666666667
0.1741,5.666666666666667
0.17420000000000002,6.333333333333333
0.17430000000000001,6.333333333333333
0.1744,6.333333333333333
0.17450000000000002,6.333333333333333
0.17460000000000001,6.333333333333333
0.17470000000000002,6.333333333333333
0.17480000000000001,6
0.1749,6
0.17500000000000002,5.666666666666667
0.17510000000000001,5.666666666666667
0.17520000000000002,6
0.17530000000000001,6
0.1754,6.6666666666666679
0.17550000000000002,6.6666666666666679
0.17560000000000001,6
0.17570000000000002,6
0.17580000000000001,5.666666666666667
0.1759,5.666666666666667
0.17600000000000002,6
0.17610000000000001,6
0.17620000000000002,5.666666666666667
0.17630000000000001,5.666666666666667
0.1764,6
0.17650000000000002,6
0.17660000000000001,5.666666666666667
0.17670000000000002,5.666666666666667
0.17680000000000001,5.666666666666667
0.1769,5.666666666666667
0.17700000000000002,6.6666666666666679
0.17710000000000001,6.6666666666666679
0.17720000000000002,6
0.17730000000000001,6
0.1774,5.666666666666667
0.17750000000000002,5.666666666666667
0.17760000000000001,6
0.17770000000000002,6
0.17780000000000001,6
0.1779,6
0.17800000000000002,6
0.17810000000000001,6
0.17820000000000003,6.333333333333333
0.17830000000000001,6.333333333333333
0.1784,6.6666666666666679
0.17850000000000002,6.6666666666666679
0.17860000000000001,6
0.1787,6
0.17880000000000001,6.333333333333333
0.1789,6.333333333333333
0.17900000000000002,5.666666666666667
0.17910000000000001,5.666666666666667
0.1792,5.666666666666667
0.17930000000000001,5.666666666666667
0.1794,5.666666666666667
0.17950000000000002,5.666666666666667
0.17960000000000001,5.666666666666667
0.1797,5.666666666666667
0.17980000000000002,6
0.1799,6
0.18000000000000002,5.666666666666667
0.18010000000000001,5.666666666666667
0.1802,6.333333333333333
0.18030000000000002,6.333333333333333
0.1804,6.333333333333333
0.18050000000000002,6.333333333333333
0.18060000000000001,6
0.1807,6
0.18080000000000002,6.333333333333333
0.18090000000000001,6.333333333333333
0.18100000000000002,6
0.18110000000000001,6
0.1812,6
0.18130000000000002,6
0.18140000000000001,5.666666666666667
0.18150000000000002,5.666666666666667
0.18160000000000001,6.333333333333333
0.1817,6.333333333333333
0.18180000000000002,6.333333333333333
0.18190000000000001,6.333333333333333
0.18200000000000002,6.333333333333333
0.18210000000000001,6.333333333333333
0.1822,6.333333333333333
0.18230000000000002,6.333333333333333
0.18240000000000001,6
0.18250000000000002,6
0.18260000000000001,5.333333333333333
0.1827,5.333333333333333
0.18280000000000002,5.666666666666667
0.18290000000000001,5.666666666666667
0.18300000000000002,5.666666666666667
0.18310000000000001,5.666666666666667
0.1832,6.333333333333333
0.18330000000000002,6.333333333333333
0.18340000000000001,6.333333333333333
0.18350000000000002,6.333333333333333
0.18360000000000001,6
0.1837,6
0.18380000000000002,6
0.18390000000000001,6
0.18400000000000002,6.333333333333333
0.18410000000000001,6.333333333333333
0.1842,6.333333333333333
0.18430000000000002,6.333333333333333
0.18440000000000001,6
0.18450000000000003,6
0.18460000000000001,6
0.1847,6
0.18480000000000002,5.666666666666667
0.18490000000000001,5.666666666666667
0.185,6.6666666666666679
0.18510000000000001,6.6666666666666679
0.1852,5.666666666666667
0.18530000000000002,5.666666666666667
0.18540000000000001,6.333333333333333
0.1855,6.333333333333333
0.18560000000000001,6
0.1857,6
0.18580000000000002,5.666666666666667
0.18590000000000001,5.666666666666667
0.186,5.666666666666667
0.18610000000000002,5.666666666666667
0.1862,6
0.18630000000000002,6
0.18640000000000001,5.666666666666667
0.1865,5.666666666666667
0.18660000000000002,6
0.1867,6
0.18680000000000002,6.333333333333333
0.18690000000000001,6.333333333333333
0.187,6
0.18710000000000002,6
0.18720000000000001,5.666666666666667
0.18730000000000002,5.666666666666667
0.18740000000000001,6.333333333333333
0.1875,6.333333333333333
0.18760000000000002,6
0.18770000000000001,6
0.18780000000000002,6.333333333333333
0.18790000000000001,6.333333333333333
0.188,6
0.18810000000000002,6
0.18820000000000001,5.333333333333333
0.18830000000000002,5.333333333333333
0.18840000000000001,6
0.1885,6
0.18860000000000002,6
0.18870000000000001,6
0.18880000000000002,5.666666666666667
0.18890000000000001,5.666666666666667
0.189,6.333333333333333
0.18910000000000002,6.333333333333333
0.18920000000000001,6
0.18930000000000002,6
0.18940000000000001,5.666666666666667
0.1895,5.666666666666667
0.18960000000000002,6
0.18970000000000001,6
0.18980000000000002,5.666666666666667
0.18990000000000001,5.666666666666667
0.19,6
0.19010000000000002,6
0.19020000000000001,6.333333333333333
0.19030000000000002,6.333333333333333
0.19040000000000001,6.333333333333333
0.1905,6.333333333333333
0.19060000000000002,6
0.19070000000000001,6
0.19080000000000003,6
0.19090000000000001,6
0.191,5.666666666666667
0.19110000000000002,5.666666666666667
0.19120000000000001,6.333333333333333
0.1913,6.333333333333333
0.19140000000000001,5.333333333333333
0.1915,5.333333333333333
0.19160000000000002,5.666666666666667
0.19170000000000001,5.666666666666667
0.1918,5.666666666666667
0.19190000000000002,5.666666666666667
0.192,6.333333333333333
0.19210000000000002,6.333333333333333
0.19220000000000001,6
0.1923,6
0.19240000000000002,5.666666666666667
0.1925,5.666666666666667
0.19260000000000002,6.333333333333333
0.19270000000000001,6.333333333333333
0.1928,5.666666666666667
0.19290000000000002,5.666666666666667
0.193,5.666666666666667
0.19310000000000002,5.666666666666667
0.19320000000000001,6
0.1933,6
0.19340000000000002,6.333333333333333
0.19350000000000001,6.333333333333333
0.19360000000000002,5.666666666666667
0.19370000000000001,5.666666666666667
0.1938,6.333333333333333
0.19390000000000002,6.333333333333333
0.19400000000000001,5.666666666666667
0.19410000000000002,5.666666666666667
0.19420000000000001,5.666666666666667
0.1943,5.666666666666667
0.19440000000000002,6.6666666666666679
0.19450000000000001,6.6666666666666679
0.19460000000000002,6.333333333333333
0.19470000000000001,6.333333333333333
0.1948,6.333333333333333
0.19490000000000002,6.333333333333333
0.19500000000000001,6
0.19510000000000002,6
0.19520000000000001,5.666666666666667
0.1953,5.666666666666667
0.19540000000000002,6
0.19550000000000001,6
0.19560000000000002,5.666666666666667
0.19570000000000001,5.666666666666667
0.1958,6
0.19590000000000002,6
0.19600000000000001,6
0.19610000000000002,6
0.19620000000000001,6
0.1963,6
0.19640000000000002,5.666666666666667
0.19650000000000001,5.666666666666667
0.19660000000000002,5.333333333333333
0.19670000000000001,5.333333333333333
0.1968,6
0.19690000000000002,6
0.19700000000000001,6
0.19710000000000003,6
0.19720000000000001,6
0.1973,6
0.19740000000000002,6
0.19750000000000001,6
0.1976,6
0.19770000000000001,6
0.1978,6.333333333333333
0.19790000000000002,6.333333333333333
0.19800000000000001,5.666666666666667
0.1981,5.666666666666667
0.19820000000000002,6.333333333333333
0.1983,6.333333333333333
0.19840000000000002,6
0.19850000000000001,6
0.1986,5.666666666666667
0.19870000000000002,5.666666666666667
0.1988,6.333333333333333
0.19890000000000002,6.333333333333333
0.19900000000000001,5.666666666666667
0.1991,5.666666666666667
0.19920000000000002,5.666666666666667
0.1993,5.666666666666667
0.19940000000000002,5.666666666666667
0.19950000000000001,5.666666666666667
0.1996,6
0.19970000000000002,6
0.19980000000000001,6.333333333333333
0.19990000000000002,6.333333333333333
0.20000000000000001,5.666666666666667
0.2001,5.666666666666667
0.20020000000000002,6.333333333333333
0.20030000000000001,6.333333333333333
0.20040000000000002,5.666666666666667
0.20050000000000001,14.666666666666668
0.2006,14.333333333333334
0.20070000000000002,0.33333333333333337


==> img/jitter-comp-results-withVHT2.csv <==
intervals,lfxo,hfxo,gpioc1,vht
0.001000,59.150956,3.507571,9.430741,86.442416
0.002000,69.940977,4.656722,11.180853,95.406035
0.005000,68.754272,5.995046,7.784456,81.509559
0.010000,72.554837,9.973544,9.480520,91.273542
0.020000,73.608991,9.973544,10.621902,93.102581
0.050000,73.014391,9.973544,9.462828,84.075376
0.100000,73.414680,6.198686,11.590369,76.488877
0.200000,76.981528,8.232542,15.188940,91.666457
0.500000,78.806872,13.020077,21.805828,91.815875
1.000000,75.267113,7.578074,36.606260,90.810395

